Birth of homoclinic intersections: a model for the central dynamics of partially hyperbolic systems

We prove a conjecture of J. Palis: any diffeomorphism of a compact manifold can be C1-approximated by a Morse-Smale diffeomorphism or by a diffeomorphism having a transverse homoclinic intersection. ----- Cr'eation d'intersection homoclines : un mod`ele pour la dynamique centrale des syst`emes partiellement hyperboliques. Nous montrons une conjecture de J. Palis : tout diff'eomorphisme d'une vari'et'e compacte peut ^etre approch'e en topologie C1 par un diff'eomorphisme Morse-Smale ou par un diff'eomorphisme ayant une intersection homocline transverse.

==> utwist.pstex_t <==
\begin{picture}(0,0)%
\includegraphics{utwist.pstex}%
\end{picture}%
\setlength{\unitlength}{1184sp}%
%
\begingroup\makeatletter\ifx\SetFigFont\undefined%
\gdef\SetFigFont#1#2#3#4#5{%
  \reset@font\fontsize{#1}{#2pt}%
  \fontfamily{#3}\fontseries{#4}\fontshape{#5}%
  \selectfont}%
\fi\endgroup%
\begin{picture}(19073,6401)(-3542,-5689)
\put(12346,-2691){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{$E^c$}%
}}}}
\put(14431,-5046){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{$E^{uu}$}%
}}}}
\put(14161,-3321){\makebox(0,0)[b]{\smash{{\SetFigFont{10}{12.0}{\rmdefault}{\mddefault}{\updefault}{$E^{ss}$}%
}}}}
\put(-974,-826){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{$D^{cs}_+(P_{\hat y})$}%
}}}}
\put(3406,-46){\makebox(0,0)[b]{\smash{{\SetFigFont{7}{8.4}{\rmdefault}{\mddefault}{\updefault}{$D^ {cs}_+(P_{\hat z})$}%
}}}}
\put(5401,-3976){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\rmdefault}{\mddefault}{\updefault}{$P_{\hat z}$}%
}}}}
\put(1261,-4651){\makebox(0,0)[b]{\smash{{\SetFigFont{9}{10.8}{\rmdefault}{\mddefault}{\updefault}{$P_{\hat y}$}%
}}}}
\end{picture}%

